On the Runtime Analysis of the Clearing Diversity-Preserving Mechanism

Clearing is a niching method inspired by the principle of assigning the available resources among a niche to a single individual. The clearing procedure supplies these resources only to the best individual of each niche: the winner. So far, its analysis has been focused on experimental approaches that have shown that clearing is a powerful diversity-preserving mechanism. Using rigorous runtime analysis to explain how and why it is a powerful method, we prove that a mutation-based evolutionary algorithm with a large enough population size, and a phenotypic distance function always succeeds in optimising all functions of unitation for small niches in polynomial time, while a genotypic distance function requires exponential time. Finally, we prove that with phenotypic and genotypic distances clearing is able to find both optima for Twomax and several general classes of bimodal functions in polynomial expected time. We use empirical analysis to highlight some of the characteristics that makes it a useful mechanism and to support the theoretical results.

==> average100.txt <==
mu	trn100	t0n100
10	380901.32	404233.68
20	34305.65	31893.52
30	33900.39	25833.95
40	38013.64	29330.17
50	44738.6	35758.79
60	52925.4	43533.26
70	62829.53	46804.02
80	66515.27	59186.84
90	73763.68	61379.27
100	83767.4	64981.58
110	96312.91	78433.48
120	100002.08	81120.84
130	107211.87	84572.39
140	107838.09	94944.01
150	122653.33	102540.17
160	121762.19	104414.58
170	133592.31	119643.4
180	143321.46	119759.71
190	148429.32	131696.9
200	162920.61	125987.05
210	166376.64	137071.02
220	167723.68	144451.56
230	182633.33	168536.13
240	178609.01	161774.08
250	191053.45	164980.04
260	193556.29	170373.59
270	211322.58	185411.41
280	217464.65	189570.03
290	215811.46	191996.52
300	230006.32	189830.32
310	234990.75	199402.27
320	253387.96	213758.64
330	261686.68	216092.05
340	248251.01	222880.24
350	280329.72	232501.48
360	286110.11	239220.06
370	279655.13	250068.41
380	297955.43	246036.26
390	302414.7	260488.31
400	300712.8	282417.31
410	321977.03	270200.69
420	333897.65	288695.64
430	310796.79	291839.26
440	349776.78	283812.02
450	335624.98	289413.42
460	339775.06	298998.05
470	352810.04	314506.85
480	358068.56	323721.76
490	379974.58	327159.07
500	377118.01	336242.65
510	374460.44	340720.03
520	388358.72	327325.09
530	391675.53	361029.34
540	404273.4	334949.65
550	411225.53	354420.39
560	428527.53	372542.18
570	454320.8	368601.43
580	445036.92	397494.87
590	461533.97	401744.76
600	414618.63	372198.2
610	469854.49	401054.72
620	464479.49	386251.64
630	474689.09	413276.4
640	479628.43	404319.05
650	488145.19	429532.04
660	477217.53	405702.57
670	521811.31	451674.64
680	529060.75	460458.94
690	500099.04	472071.68
700	521876.59	466608.22
710	545527.02	450946.48
720	546775.94	465495.66
730	557479.34	465314.29
740	535472.03	496600.6
750	538220.2	485270.19
760	573629.69	497630.2
770	589937.84	489879.36
780	591633.02	541244.63
790	605007.2	508680.47
800	582222.27	530578.28
810	597449.51	511879.37
820	622025.3	524802.11
830	605024.05	564901.6
840	640987.24	545995.03
850	637435.86	579584.22
860	629638.6	595201.88
870	633545.25	563927.67
880	656123.08	556297.88
890	655514.64	591084.41
900	676735.31	582461.21
910	701208.35	578240.09
920	673248.44	601005.74
930	682970.55	613847.89
940	699241.41	599992.48
950	705388.51	575560.55
960	690306.84	624204.43
970	707234.71	599993.42
980	735832.57	634073.87
990	706958.37	614939.25
1000	744351.64	618857.16
1010	725771.51	626111.15
1020	743483.1	655247.32
1030	749870.29	651408.96
1040	751373.69	654844.76
1050	739929.68	665200.13
1060	746245.76	659446.09
1070	788258.48	690434.77
1080	793332.25	667991.47
1090	752553.39	719170.36
1100	802318.31	701953.16
1110	797121.4	717011.92
1120	776268.47	717486.03
1130	805819.71	698538.19
1140	810364.48	727554.18
1150	793455.46	723717.07
1160	807595.14	709776.18
1170	789553.35	731427.74
1180	842323.46	767328.03
1190	828276	751866.29
1200	846036.03	723659.58
1210	821756.41	741411.9
1220	830339.99	733867.66
1230	835453.74	747628.09
1240	868078.65	747559.4
1250	850202.72	786406.1
1260	864250.59	762762.14
1270	849997.38	764492.99
1280	876323.67	766550.43
1290	854937.02	761526.64
1300	856299.92	778686.07
1310	889074.73	816814.33
1320	872818.12	806215.05
1330	907123.98	804772.12
1340	893911.99	845466.58
1350	880562.03	815773.91
1360	908409.47	831838.13
1370	887538.04	809393.14
1380	916731.9	832225.46
1390	908998.08	848966.23
1400	922831.95	829155.57
1410	902210.13	809554.31
1420	898681.35	823902.59
1430	935359.32	859321.47
1440	915493.51	866971.68
1450	924162.86	833822.27
1460	929771.67	834896.47
1470	928611.89	861986.63
1480	904025.48	830511.14
1490	939646.16	851303.13
1500	948496.16	866084.56
1510	927878.63	871545.76
1520	946474.18	879254
1530	944031.45	885216.76
1540	941919.98	905842.96
1550	932004.14	879668.53
1560	929622.5	864074
1570	958459.94	852758.99
1580	962345.69	888460
1590	941081.49	898778.66
1600	950408.04	910228.84
1610	945625.35	901386.54
1620	960335.58	908886.72
1630	950040.31	918133.88
1640	965792.56	892632.53
1650	945873.36	900014.08
1660	954835.19	926193.61
1670	970787.04	905299.45
1680	979679.24	936001.2
1690	968639.39	909648.53
1700	962500.8	897131.73
1710	964782.8	912498.83
1720	971702.19	903902.41
1730	979865.02	925822.61
1740	971702.19	948108.64
1750	979865.02	938030.03
1760	971203.03	933603.48
1770	959101.4	937343.97
1780	978548.92	938304.19
1790	962726.47	934614.29
1800	0	938304.19
1810	0	934614.29
1820	0	934899.67
1830	0	950068.67
1840	0	919788.8
1850	0	943600.78
1860	0	0
1870	0	0
1880	0	0
1890	0	0
1900	0	0
1910	0	0
1920	0	0
1930	0	0
1940	0	0
1950	0	0
1960	0	0
1970	0	0
1980	0	0
1990	0	0
2000	0	0
2010	0	0
2020	0	0
2030	0	0
2040	0	0
2050	0	0
2060	0	0
2070	0	0
2080	0	0
2090	0	0
2100	0	0
2110	0	0
2120	0	0
2130	0	0
2140	0	0
2150	0	0
2160	0	0
2170	0	0
2180	0	0
2190	0	0
2200	0	0
2210	0	0
2220	0	0
2230	0	0
2240	0	0
2250	0	0
2260	0	0
2270	0	0
2280	0	0
2290	0	0
2300	0	0
2310	0	0
2320	0	0
2330	0	0
2340	0	0
2350	0	0
2360	0	0
2370	0	0
2380	0	0
2390	0	0
2400	0	0
2410	0	0
2420	0	0
2430	0	0
2440	0	0
2450	0	0
2460	0	0
2470	0	0
2480	0	0
2490	0	0
2500	0	0


==> average100log.txt <==
mu	trn100	t0n100
1	1000000.0	1000000.0
2	1000000.0	1000000.0
3	797215.53	805507.44
4	64027.84	66442.03
5	40724.57	31992.72
6	58990.13	49557.21
7	103831.03	94065.41
8	207381.73	166641.11
9	396587.55	320584.07
10	732228.18	679930.1
11	993195.06	976949.17

==> average30.txt <==
mu	trn30	t0n30
2	85274.54	94848.53
3	7194.21	6481.73
4	3007.18	2954.07
5	2138.29	2156.59
6	1917.34	1765.23
7	1962.44	1646.45
8	2217.24	1726.49
9	2209.41	1757.11
10	2248.79	2093.68
11	2468.72	2094.93
12	2579.38	2124.18
13	2643.05	2477.02
14	2830.14	2290.84
15	2747.45	2394.04
16	2922.28	2658.98
17	2902.91	2832.5
18	3354.42	2982.93
19	3429.45	2964.07
20	3573.85	3431.62
21	3799.58	3261.22
22	3937.51	3406.24
23	4047.46	3716.46
24	4194.26	3895.12
25	3983.39	3987.43
26	4440.71	4149.59
27	4349.26	3941.8
28	4707.99	4147.89
29	4768.92	4568.91
30	4825.87	4388.38
31	4924.82	4955.91
32	5212.57	4849.82
33	5561.11	4800.29
34	5195.37	5335.02
35	5547.51	5415.42
36	6220.65	5738.59
37	6414.85	5891.31
38	5891.02	5550.3
39	6595.63	5911.49
40	6662.04	6041.54
41	6779.4	6372.9
42	6323.4	6778.23
43	6560.14	6227.07
44	7339.13	6777.89
45	6938.44	6833.25
46	7359.43	6231.9
47	7158.69	7319.89
48	7513.73	6857.09
49	7871.64	7607.32
50	7511.6	7361.34
51	8460.7	7426.16
52	8005.96	7480.63
53	7942.88	7548.04
54	8175.13	8382.64
55	8206.43	7612.45
56	9219.95	8162.48
57	9106.58	8801.06
58	8755.83	8691.42
59	8876.38	8191.71
60	8996.02	8549.15
61	9040.83	9654.03
62	9494.86	8600.95
63	10083.78	9880.6
64	10509.11	9480.49
65	9404.4	8900.32
66	10068.07	9443.22
67	10098.8	10463.79
68	10954.5	9805.03
69	10560.43	9493.88
70	10841.14	10578.19
71	10639.56	10798.73
72	10066.17	10286.02
73	11244.42	9727.38
74	10757.4	10979.45
75	10793.97	10963.14
76	11508.49	10512.3
77	11643.55	11498.17
78	10676.91	10591.9
79	11743.67	11169.88
80	11660.18	11461.94
81	12725.42	11851.17
82	11695.61	12108.24
83	12984.22	11772.76
84	12685.5	12161.95
85	13123.05	12024.5
86	12465.96	12014.22
87	13375.38	12859.84
88	13595.59	12169.41
89	12945.04	11890.34
90	14533.5	14128.19
91	14087.83	13987.04
92	13082.98	13203.64
93	15469	12676.84
94	13650.76	12843.5
95	13434.82	13971.38
96	14439.52	13945.08
97	15009.47	13923.39
98	14750.99	13999.24
99	14619.19	14240.2
100	16058.48	14073.49
101	15028.35	15195.84
102	14856.25	13871.87
103	15020.95	15196.49
104	15308.51	14930.69
105	15556.7	14574.38
106	15757.19	14456.99
107	15644.04	15675.24
108	15927.97	15014.54
109	15872.23	14983.79
110	15917.65	16161.81
111	16721.8	14913.43
112	16115.86	15937.65
113	16305.83	16593.12
114	16869.45	16711.65
115	16555.36	15930.95
116	16513.6	16072.26
117	16083.71	16248.96
118	17811.57	17880.58
119	17207.72	16463.82
120	18546.33	17176.5
121	17816.29	16382.79
122	18766.73	16613.29
123	18173.47	16162.11
124	18625.95	17902.54
125	18768.29	17402.81
126	17986.6	17050.56
127	16987.86	17465.53
128	19129.81	17365.91
129	19031.99	18165.65
130	18244.33	18359.76
131	20432.63	19495.89
132	19146.9	17861.22
133	20381.64	19006.42
134	19183.8	19290.44
135	20002.08	18837.88
136	19770.61	19854.04
137	18823.93	21032.72
138	20957.25	19907.43
139	20033.5	20094.99
140	19956.18	19792.91
141	20342.79	21352.86
142	20720.12	20943.98
143	20333.76	20174.38
144	20558.48	19437.94
145	20545.45	20066.03
146	21532.58	21787.62
147	20868.97	20250.88
148	20963.96	19921.67
149	22011.58	21316.83
150	21872.32	20228.92
151	21788.51	21698.64
152	23350.48	19893.33
153	22739.51	22810.8
154	22230.35	21798.83
155	23109.1	21269.44
156	22399.83	22413.61
157	23703.04	20648.35
158	24638.52	20976.24
159	22983.03	22785.53
160	24660.21	20786.73
161	23671.7	21883.04
162	26315.13	22423.48
163	22532.09	22264.41
164	23822.67	23510.29
165	24005.34	23061.84
166	23765.12	22249.27
167	24059.87	21908.56
168	23420.19	22989.38
169	24969.86	21580.18
170	24374.27	22718.81
171	24373.19	22377.28
172	24095.2	24083.12
173	25792.95	23819.03
174	25314.78	23975.15
175	26028.62	27928.29
176	25476.48	24079.24
177	26300.81	24010.92
178	25487.18	24692.56
179	26443.9	24429.87
180	26078.67	24752.24
181	27136.69	24515.21
182	26379.57	23312.82
183	25614.02	24383.29
184	27698.88	24738.35
185	25785.58	26146.61
186	26518.02	26427.43
187	25090.43	25420.18
188	27675.64	26684.67
189	27841.13	28395.08
190	26864.88	25345.78
191	26688.99	26113.4
192	27061.58	28360.92
193	26540.32	27458.82
194	27071	26692.42
195	28005.97	26221.5
196	25905.8	28595.24
197	28966.55	27495.15
198	29470.91	26258.95
199	29124.16	27425.97
200	27859.65	25711.86
201	29551.54	24535.07
202	28656.19	25226.22
203	33331	25562.29
204	31908.08	25897.08
205	29333.06	25592.3
206	28714.05	22928.85
207	28597.35	27261.84
208	31410.14	26749.46
209	30364.77	26849.06
210	31382.34	24390.78
211	30124.21	27840.74
212	29041.64	27352.15
213	28614.92	25794.54
214	32263.53	26234.96
215	31330.66	26495.59
216	30790.86	26396.71
217	30951.19	27194.2
218	33301.87	26342.34
219	30119.06	27928.49
220	29376.27	29493.53
221	32008.94	28815.88
222	32896.38	27246.27
223	34695.52	27928.69
224	32069.05	26423.84
225	31637.72	29285.99


==> average30log.txt <==
mu	trn30	t0n30
1	85274.54	94848.53
2	3007.18	2954.07
3	2217.24	1726.49
4	2922.28	2658.98
5	5212.57	4849.82
6	10509.11	9480.49
7	19129.81	17365.91
8	37823.91	34842.6

==> hamming_1.txt <==
n	trn	t0n
0	8447.83	1.0
1	9950.8	2400.14
2	18733.13	9783.63
3	26808.89	18420.52
4	29573.85	34819.15
5	30641.85	28752.96
6	31556.44	50078.03
7	30263.62	36569.9
8	33493.27	70783.55
9	32311.84	61105.2
10	32024.16	85492.78
11	32783.64	73028.6
12	29943.4	105701.95
13	30586.52	85579.29
14	32198.35	118080.74
15	30813.01	82954.3
16	30500.1	103458.9
17	30801.83	81878.37
18	30703.57	81980.82
19	28855.46	61507.07
20	30131.58	76541.67
21	29018.98	58290.96
22	29124.32	65229.49
23	31225.31	52717.94
24	31148.31	52697.8
25	29400.07	50327.61
26	29253.74	41640.05
27	28103.47	41846.21
28	29635.93	38197.22
29	30895.87	36698.16
30	30049.14	34309.6
31	29104.59	31073.46
32	30407.11	31378.91
33	30567.54	30245.0
34	29683.78	30965.79
35	29413.8	28258.66
36	28786.02	27718.29
37	34235.63	27775.54
38	28350.63	26688.17
39	29332.79	26450.21
40	27912.89	27282.78
41	29406.05	25640.97
42	30060.61	27800.97
43	30623.91	27170.99
44	31701.83	26142.56
45	28318.91	27267.65
46	30975.78	27100.04
47	30995.38	27811.21
48	30851.39	28877.57
49	32937.28	27884.69
50	33487.29	30590.68
51	30282.53	26694.81
52	29013.81	29463.81
53	28797.63	27140.6
54	26281.68	28189.7
55	28008.43	27044.61
56	27298.69	27520.37
57	25476.71	27750.56
58	26511.67	27438.89
59	26328.91	27251.57
60	24660.98	26614.98
61	27739.38	26673.97
62	24770.98	27204.39
63	24662.58	25975.26
64	24407.42	27951.67
65	25168.03	28074.38
66	25861.01	26001.53
67	24147.78	28604.03
68	24925.91	27139.56
69	23953.3	26829.01
70	25504.8	27196.56
71	26075.97	26211.37
72	24628.89	26844.61
73	23828.43	26958.49
74	25908.33	27393.36
75	24884.48	27756.18
76	24519.2	28057.59
77	26042.66	26534.8
78	24091.21	28775.62
79	24688.85	26182.86
80	24998.27	27132.34
81	25651.5	27303.57
82	25567.92	27043.55
83	24322.6	26531.58
84	24651.35	27218.72
85	26082.84	26541.2
86	25176.02	27203.71
87	25898.97	27097.55
88	24417.03	26859.72
89	24643.03	26519.29
90	24712.48	26877.1
91	23895.8	26135.31
92	24893.62	25308.78
93	24993.73	26967.66
94	23789.67	29013.12
95	24429.53	25968.16
96	27351.17	28354.73
97	26116.78	26950.74
98	24451.0	26927.16
99	23718.67	27437.93
100	24861.34	25307.99

==> hamming_2.txt <==
n	trn	t0n
0	8580	1
1	9669.38	1928.23
2	18754.3	12895.88
3	19349.57	13329.56
4	89728.54	83462.26
5	38427.04	62647.39
6	188399.96	438228.87
7	37694.32	260019.04
8	55186.13	701310.86
9	30115.55	554922.74
10	31561.85	807950.64
11	33532.59	744479.81
12	29781.52	886697.94
13	31141.9	876652.35
14	32962.61	845719.35
15	31575.33	869448.75
16	31444.63	962090.85
17	30249.53	868109.69
18	32442.45	952282.28
19	30410.65	932169.31
20	31413.22	942038.18
21	29575.92	955885.17
22	30683.6	879571.02
23	31813.47	973678
24	31698.59	922750.32
25	28914.36	922379.97
26	30477.35	944582.83
27	30363.17	914651
28	29738.62	978377.32
29	28685.88	942465.74
30	29591.93	918414.77
31	30501.18	955090.31
32	29834.1	943020.07
33	29217.97	920941.05
34	28039.34	907970.64
35	28679.46	904025.45
36	29152.86	905669.77
37	28376.08	808018.88
38	27419.74	921988.1
39	28409.47	883980.83
40	27081.2	946591.73
41	28174.97	833229.7
42	28935.3	796692.53
43	26558.8	801959.31
44	27517.65	788366.71
45	26773.9	757809.56
46	28074.04	784802.37
47	28498.99	696737.92
48	28167.95	794351.8
49	28040.53	565846.62
50	26830.63	677234.25
51	27917.08	651039.02
52	25788.77	645519.09
53	26664.18	371492.17
54	25989.2	387910.46
55	26840.66	449041.09
56	27618.19	401833.32
57	27923.37	227353.36
58	25973.35	221037.83
59	27313.58	216740.4
60	26511.47	230033.89
61	25802.35	118756.35
62	25850.25	119869.82
63	26620.58	142583.67
64	24334.16	107508.56
65	25309.39	89785.11
66	24740.36	91186.11
67	26229.37	80495.97
68	25380.58	76242.5
69	25763.72	58125.55
70	25822.24	63662.59
71	23770.12	58254.53
72	25574.74	57705.44
73	24528.04	47721.09
74	25913.45	43242.65
75	25718.81	44409.63
76	25085.52	40295.35
77	25207.39	34545.35
78	25153.07	37343.62
79	25097.06	35627.38
80	24644.5	36421.09
81	25281.48	30395.71
82	26018.87	31393.63
83	24140.5	29404.35
84	24191.11	30510.57
85	24181.08	27539.36
86	24453.53	27756.54
87	24716.6	26689.33
88	24602.8	25521.78
89	25647.33	25892.74
90	23503.91	25055.3
91	24391.82	25485.88
92	24513.82	24760.32
93	23779.9	24856.25
94	24187.7	25441.3
95	25025.46	26467.59
96	24977.04	26736.07
97	24648.54	25348.4
98	22985.57	25378.83
99	25575.58	26670.14
100	24281.9	27836.85

